Experimental Analysis of Tip Vortex Cavitation Mitigation By Controlled Surface Roughness

This study presents results of experiments where roughness applications are evaluated in delaying the tip vortex cavitation inception of an elliptical foil. High-speed video recordings and Laser Doppler Velocimetry (LDV) measurements are employed to provide further details on the cavitation behaviour and tip vortex flow properties in different roughness pattern configurations. The angular momentum measurements of the vortex core region at one chord length downstream of the tip indicate that roughness leads to a lower angular momentum compared to the smooth foil condition while the vortex core radius remains similar in the smooth and roughened conditions. The observations show that the cavitation number for tip vortex cavitation inception is reduced by 33 % in the optimized roughness pattern compared to the smooth foil condition where the drag force increase is observed to be around 2 %. During the tests, no obvious differences in the cavitation inception properties of uniform and non-uniform roughness distributions are observed. However, the drag force is found to be higher with a non-uniform roughness distribution.

==> PLOT/AngularMomentum/Arndt.dat <==
-6.6624916826	-0.2587232743
-5.4703119496	1.5902069621
-4.9043798192	1.6347932731
-4.2374652628	1.5931555446
-3.6512975068	1.542602435
-3.0650514697	1.4612454681
-2.8024580218	1.3469178089
-2.5596696544	1.3393620285
-2.3573133978	1.324846677
-2.0743669028	1.2060272691
-1.8524404086	1.0339202281
-1.6294179811	1.0483852127
-1.3865904732	0.9566399389
-1.2450193745	0.8830951378
-1.1031351521	0.8380406582
-0.9017965478	0.6291603822
-0.6791655251	0.505425507
-0.4574347333	0.3209135144
-0.1586363458	0.0461152168
-0.0589846961	0.009373537
0.0811773455	-0.0031464087
0.1390269678	0.032331853
0.277427688	0.1462409518
0.5363419312	0.476055435
1	0.9728682171
1.2831421973	1.1985940681
1.5055775177	1.3655237951
1.7485224471	1.4842109144
2.2344123058	1.6368369217
2.4569259071	1.7141343538
2.6389291166	1.7797428926
2.9419938158	1.9499261337
3.1242710087	1.9133132534
3.3866687542	2.1265129387
3.6497318877	2.1077908964
3.912599319	2.1382810232
4.1348389369	2.2276845435
4.4177854319	2.2945087127
4.6602606756	2.3662563895
4.8621472465	2.5064557511
5.0639946769	2.6693925429
5.346706329	2.839142508
5.9327175232	2.9663587616
6.5390817645	2.9653975443



==> PLOT/AngularMomentum/Pennings.dat <==
0	0
0.1759259259	0.0499513923
0.2962962963	0.1150514236
0.4074074074	0.1964621538
0.537037037	0.3419340329
0.6574074074	0.5242514821
0.7592592593	0.7037456549
0.8796296296	0.8520093355
1.0092592593	0.9943749878
1.1111111111	1.0830758693
1.2314814815	1.1849170201
1.3518518519	1.2611451554
1.4814814815	1.3603403127
1.5925925926	1.435685543
1.7222222222	1.5200819004
1.8333333333	1.5721241988
1.9444444444	1.6185874058
2.0648148148	1.6928102509
2.1851851852	1.7548779618
2.3055555556	1.798467655
2.4351851852	1.8486006987
2.5555555556	1.8918172061
2.6574074074	1.9227071334
2.7685185185	1.9567187924
2.8796296296	1.9930211272
3.0185185185	2.0574547097
3.1296296296	2.0742237799
3.25	2.1334773816
3.3703703704	2.1700957172
3.4907407407	2.2109752141
3.6018518519	2.2435753421
3.7222222222	2.2561816147
3.8425925926	2.2808027988
3.962962963	2.3106712823
4.0833333333	2.3465411699
4.2037037037	2.3716094465
4.3148148148	2.4070631437
4.4351851852	2.4369421547
4.5462962963	2.459805944
4.6666666667	2.5246985782
4.7962962963	2.5444890832
4.9259259259	2.6027055932


==> PLOT/AngularMomentum/Pennings_sigma26.dat <==
1.0018552876	0.5891471248
1.1224489796	0.7269836661
1.2337662338	0.9056448497
1.3543599258	1.0581935602
1.4749536178	1.213039832
1.5955473098	1.338403761
1.7161410019	1.4359459188
1.827458256	1.4989234843
1.9480519481	1.55765778
2.0686456401	1.6156738865
2.1799628942	1.6666325017
2.3098330241	1.7230237673
2.439703154	1.7745912198
2.5417439703	1.8068681659
2.6437847866	1.8466568319
2.7829313544	1.9150593989
2.9035250464	1.9560815333
3.0055658627	1.9999626141
3.1261595547	2.0350265853
3.2560296846	2.0858959978
3.3766233766	2.1143500846
3.4879406308	2.1480105394
3.6085343228	2.1775486559
3.719851577	2.2139363959
3.840445269	2.2460091567
3.961038961	2.2755886345
4.0723562152	2.3058362289
4.2022263451	2.3445605895
4.3135435993	2.3798441503
4.4341372913	2.4096629774
4.5640074212	2.461213326
4.6753246753	2.4825492965
4.7866419295	2.5217405275
4.9072356215	2.5547381061


==> PLOT/AngularMomentum/RoughS40.dat <==
-2.064516129	1.8589935484
-1.7419354839	1.6177354839
-1.4193548387	1.3458086022
-1.1774193548	1.1035068548
-0.8548387097	0.7123798387
-0.5322580645	0.3276314516
-0.2096774194	0.0500430108
0.0322580645	0.0015505376
0.3548387097	0.1448569892
0.6774193548	0.4299693548
1	0.7111833333
1.2419354839	0.8942142473
1.564516129	1.1002459677
1.8870967742	1.2628451613
2.2096774194	1.412794086
2.4516129032	1.5135645161
2.7741935484	1.6323817204
3.0967741935	1.7571612903
3.4193548387	1.8796763441
3.6612903226	1.9672112903
3.9838709677	2.0906026882


==> PLOT/AngularMomentum/SmoothFoil.dat <==
-2.064516129	2.1916903226
-1.7419354839	1.9470483871
-1.4193548387	1.6852709677
-1.1774193548	1.4341556452
-0.8548387097	1.0356798387
-0.5322580645	0.5360903226
-0.2096774194	0.1141379032
0.0322580645	0.0019064516
0.3548387097	0.2367129032
0.6774193548	0.6109983871
1	0.97115
1.2419354839	1.1870419355
1.564516129	1.4144790323
1.8870967742	1.5793112903
2.2096774194	1.7067548387
2.4516129032	1.8129677419
2.7741935484	1.9147483871
3.0967741935	2.0208
3.4193548387	2.1215387097
3.6612903226	2.1967741935
3.9838709677	2.2427201613


==> PLOT/AzimuthalVel/Arndt.dat <==
-6.6624916826	-0.2325581395
-5.4703119496	-0.2906976744
-4.9043798192	-0.3333333333
-4.2374652628	-0.3759689922
-3.6512975068	-0.4224806202
-3.0650514697	-0.476744186
-2.8024580218	-0.480620155
-2.5596696544	-0.523255814
-2.3573133978	-0.5620155039
-2.0743669028	-0.5813953488
-1.8524404086	-0.5581395349
-1.6294179811	-0.6434108527
-1.3865904732	-0.6899224806
-1.2450193745	-0.7093023256
-1.1031351521	-0.7596899225
-0.9017965478	-0.6976744186
-0.6791655251	-0.7441860465
-0.4574347333	-0.7015503876
-0.1586363458	-0.2906976744
-0.0589846961	-0.1589147287
0.0811773455	-0.0387596899
0.1390269678	0.2325581395
0.277427688	0.5271317829
0.5363419312	0.8875968992
1	0.9728682171
1.2831421973	0.9341085271
1.5055775177	0.9069767442
1.7485224471	0.8488372093
2.2344123058	0.7325581395
2.4569259071	0.6976744186
2.6389291166	0.6744186047
2.9419938158	0.6627906977
3.1242710087	0.6124031008
3.3866687542	0.6279069767
3.6497318877	0.5775193798
3.912599319	0.5465116279
4.1348389369	0.5387596899
4.4177854319	0.519379845
4.6602606756	0.507751938
4.8621472465	0.515503876
5.0639946769	0.5271317829
5.346706329	0.5310077519
5.9327175232	0.5
6.5390817645	0.4534883721


==> PLOT/AzimuthalVel/Pennings.dat <==
0	0
0.1759259259	0.2839342302
0.2962962963	0.3882985547
0.4074074074	0.4822252866
0.537037037	0.636704751
0.6574074074	0.7974529586
0.7592592593	0.9268845211
0.8796296296	0.9686000867
1.0092592593	0.9852522815
1.1111111111	0.9747682824
1.2314814815	0.9621882569
1.3518518519	0.9329018957
1.4814814815	0.918229711
1.5925925926	0.9014769689
1.7222222222	0.8826282003
1.8333333333	0.8575222902
1.9444444444	0.8324163801
2.0648148148	0.8198363547
2.1851851852	0.8030797452
2.3055555556	0.78005826
2.4351851852	0.7591211994
2.5555555556	0.740276298
2.6574074074	0.723527423
2.7685185185	0.7067746809
2.8796296296	0.6921102307
3.0185185185	0.6816107627
3.1296296296	0.6627697285
3.25	0.656454579
3.3703703704	0.6438745534
3.4907407407	0.63338282
3.6018518519	0.6228949536
3.7222222222	0.6061383442
3.8425925926	0.5935583187
3.962962963	0.5830665853
4.0833333333	0.5746631437
4.2037037037	0.5641714102
4.3148148148	0.5578601277
4.4351851852	0.5494566862
4.5462962963	0.5410571119
4.6666666667	0.5410068382
4.7962962963	0.5305112374
4.9259259259	0.5283688046


==> PLOT/AzimuthalVel/Pennings_sigma26.dat <==
1.0018552876	0.5968330685
1.1224489796	0.6573431684
1.2337662338	0.7450049384
1.3543599258	0.7929852866
1.4749536178	0.8347007589
1.5955473098	0.8513567277
1.7161410019	0.8492180688
1.827458256	0.8324652405
1.9480519481	0.8115319538
2.0686456401	0.7926869592
2.1799628942	0.7759341309
2.3098330241	0.7570852619
2.439703154	0.7382363928
2.5417439703	0.7214874389
2.6437847866	0.7089150689
2.7829313544	0.6984154934
2.9035250464	0.6837470827
3.0055658627	0.6753512966
3.1261595547	0.6606828859
3.2560296846	0.6501871847
3.3766233766	0.635518774
3.4879406308	0.6250308216
3.6085343228	0.6124507028
3.719851577	0.6040510424
3.840445269	0.5935592156
3.961038961	0.5830673888
4.0723562152	0.5746677283
4.2022263451	0.5662603191
4.3135435993	0.5599489507
4.4341372913	0.5515454159
4.5640074212	0.5473145906
4.6753246753	0.5389149302
4.7866419295	0.5346918536
4.9072356215	0.5283766107


==> PLOT/AzimuthalVel/RoughS40.dat <==
-2.064516129	-0.90045
-1.7419354839	-0.9287
-1.4193548387	-0.9481833333
-1.1774193548	-0.937225
-0.8548387097	-0.83335
-0.5322580645	-0.61555
-0.2096774194	-0.2386666667
0.0322580645	0.0480666667
0.3548387097	0.4082333333
0.6774193548	0.6347166667
1	0.7111833333
1.2419354839	0.7200166667
1.564516129	0.70325
1.8870967742	0.6692
2.2096774194	0.6393666667
2.4516129032	0.617375
2.7741935484	0.5884166667
3.0967741935	0.5674166667
3.4193548387	0.5497166667
3.6612903226	0.5373
3.9838709677	0.5247666667


==> PLOT/AzimuthalVel/SmoothFoil.dat <==
-2.064516129	-1.0616
-1.7419354839	-1.11775
-1.4193548387	-1.18735
-1.1774193548	-1.21805
-0.8548387097	-1.21155
-0.5322580645	-1.0072
-0.2096774194	-0.54435
0.0322580645	0.0591
0.3548387097	0.6671
0.6774193548	0.90195
1	0.97115
1.2419354839	0.9558
1.564516129	0.9041
1.8870967742	0.8369
2.2096774194	0.7724
2.4516129032	0.7395
2.7741935484	0.6902
3.0967741935	0.65255
3.4193548387	0.62045
3.6612903226	0.6
3.9838709677	0.56295


==> PLOT/SmoothFoil/CdCl.dat <==
0.866   0.100	0.629	0.054	0.85 0.105
0.636   0.054


==> PLOT/SmoothFoil/CdClExp113.dat <==
0.414440734557596 0.02756379680419746
0.5694311948485571 0.053186859050798924
0.6495945623658479 0.06907941807774862
0.7318149296446458 0.08343668018125446
0.8522835678511805 0.10439124731695683
0.9495886000476986 0.12415633198187455


==> PLOT/SmoothFoil/CdClExp65.dat <==
0.44478893393751495  0.03607202480324348
0.5895838301931791  0.06821786310517527
0.6872764130694013 0.08298354400190792
0.7777545909849749 0.09081504889100882
0.8919627951347483 0.11752921535893154
0.9859587407584068 0.12998151681373715
1.079984497972812 0.1670492487479132

==> PLOT/SmoothFoil/CdClExp92.dat <==
0.4432983544001907 0.03030050083472452
0.5883317433818268 0.05936978297161938
0.6881409492010493 0.07183102790364893
0.7627891724302409 0.08386894824707845
0.8924099689959456 0.11176067254948722
0.9760911042213213 0.13227402814214165
1.0653171953255427 0.1562574528976866


==> PLOT/SmoothFoil/ClAlphaExp113.dat <==
7.913287876687295 0.5738439433850496
9.945073919564422 0.6540967697213365
11.84104457860176 0.7209457671124105
14.01056173827558 0.8571077473753197
15.90764150586693 0.9485650908082628


==> PLOT/SmoothFoil/ClAlphaExp65.dat <==
5.83370933793781 0.43319511488095974
7.95906381155237 0.5894974982040002
9.94668716837024 0.6898907276004183
11.9790781795495 0.7835662881413608
14.0575476097450 0.8996067706035817
15.9999999999999 0.997769179385705

==> PLOT/SmoothFoil/ClAlphaExp92.dat <==
7.914195329140566 0.5939780446920333
9.946888824470967 0.6943649723353036
11.97796907099555 0.758957942099492
14.01227581513176 0.8951388276218443
16.04416268605926 0.9776287763255737

==> PLOT/SmoothFoil/ClApha.dat <==
9		0.636	9  0.629	14.2  0.85
14.2	0.866


==> PLOT/SmoothFoil/ClAphaPennings.dat <==
5	0.47
7	0.58
9	0.67


==> PLOT/SmoothFoil/ExpStrongWaterInception.dat <==
0.428013602179300 1.2787524366471716
0.423825951137922 2.5886939571150087
0.591338142060373 2.1832358674463928
0.590698618259634 2.9941520467836247
0.686959248805504 0.9356725146198821
0.682033685686350 3.1812865497076013
0.754822562891631 2.8849902534113046
0.750807091335067 3.9766081871345023

==> PLOT/SmoothFoil/ExpWeakWaterInception.dat <==
0.323924954341690 1.2631578947368407
0.423776756999403 2.6510721247563342
0.580361699903456 4.101364522417153
0.676751465062937 5.879142300194931
0.764685987664569 6.378167641325535

==> PLOT/axialNonCavZC05/Exp_s100Sparse.dat <==
-1.0851939933	1.1313405797
-0.8647901985	1.1408514493
-0.7215277318	1.1630434783
-0.6691818305	1.169384058
-0.6223460241	1.1788949275
-0.5452046959	1.1931612319
-0.4901037472	1.191576087
-0.4542881306	1.2042572464
-0.3991871819	1.2105978261
-0.3578614703	1.2185235507
-0.3137807113	1.2105978261
-0.2696999524	1.2105978261
-0.2283742408	1.1995018116
-0.178783387	1.1884057971
-0.134702628	1.1725543478
-0.0961319639	1.1567028986
0.0443754553	1.0980525362
0.270289345	1.0045289855


==> PLOT/axialNonCavZC05/Exp_s40.dat <==
-0.9088981711	1.2454710145
-0.6800323622	1.3057065217
-0.5879278293	1.3278985507
-0.4874501571	1.3627717391
-0.4455844603	1.3754528986
-0.3925545777	1.3770380435
-0.3311515558	1.3802083333
-0.264166441	1.3833786232
-0.2055544655	1.3738677536
-0.1692708617	1.3564311594
-0.1190320256	1.3405797101
-0.0715842359	1.3294836957
-0.0269274927	1.3168025362
0.0121471576	1.2581521739
0.2465950595	1.1360960145
0.4642966827	1.0536684783


==> PLOT/axialNonCavZC05/Exp_smooth.dat <==
-1.6647263273	1.4594655797
-1.5882185781	1.475317029
-1.5162112848	1.4895833333
-1.4442039915	1.5101902174
-1.3811976099	1.5355525362
-1.3181912282	1.5561594203
-1.2731866699	1.5862771739
-1.2326825674	1.6116394928
-1.1561748183	1.6370018116
-1.0796670691	1.6655344203
-1.0121602317	1.7067481884
-0.9446533942	1.7463768116
-0.8726461009	1.7780797101
-0.8006388076	1.7986865942
-0.7151301468	1.8288043478
-0.6431228534	1.8700181159
-0.5711155601	1.8985507246
-0.4811064435	1.9191576087
-0.3820964152	1.9033061594
-0.3415923127	1.8795289855
-0.2560836519	1.8335597826
-0.2110790936	1.803442029
-0.1570736236	1.759057971
-0.1075686094	1.7210144928
-0.0265604045	1.6829710145
0.0364459772	1.6433423913
0.1039528146	1.5735960145
0.1849610196	1.540307971
0.2614687688	1.5070199275
0.3244751504	1.4578804348
0.3964824437	1.4214221014
0.4864915604	1.3754528986
0.6350066028	1.3025362319


==> PLOT/azimuthalVelNonCavZC05/Exp_s100Sparse.dat <==
-2.4452320845	-0.5362246383
-2.3230773932	-0.5542479351
-2.2213362391	-0.5505475837
-2.0940623636	-0.5794365632
-1.9973877273	-0.5829864311
-1.9108987931	-0.5829208357
-1.8142136235	-0.5900938841
-1.7225844384	-0.6081403322
-1.6309973865	-0.6116940587
-1.5444873857	-0.6188748242
-1.4477916828	-0.6296710529
-1.3663692663	-0.6368556769
-1.2645754458	-0.6512712275
-1.1679113428	-0.6511979151
-1.0865310596	-0.6438898174
-0.9999999921	-0.6583169437
-0.8982693714	-0.6509934118
-0.7914300997	-0.6509123822
-0.7303896206	-0.6472428992
-0.6389395016	-0.6036952802
-0.5424228649	-0.5528974419
-0.4408818436	-0.4803566625
-0.3545719754	-0.418697
-0.2734866246	-0.3099398507
-0.1772438537	-0.1649393215
-0.0912921178	0.0199084751
0.0047399871	0.2373726127
0.1009300915	0.4004890439
0.1768646582	0.5309814172
0.2630375934	0.6397424251
0.3595015636	0.7086561655
0.4559444673	0.7848162668
0.5321107666	0.8355986709
0.6490620072	0.8574265001
0.7253441728	0.8683539196
0.8117909738	0.8829122367
0.9033464258	0.8902280515
0.9999999955	0.8939245444
1.1119373848	0.8903862521
1.1933703346	0.8795784477
1.2798908687	0.8687745018
1.3664430028	0.8471010147
1.4529635369	0.8362970688
1.5598238752	0.8291317376
1.6514319937	0.8183316503
1.7532047476	0.8111624605
1.8753173057	0.8076318853
2.0076576991	0.7859931252
2.1552292456	0.7752354819
2.2824925879	0.7499696828


==> PLOT/azimuthalVelNonCavZC05/Exp_s40.dat <==
-2.2787408427	-0.5434671406
-2.1704308519	-0.5687483739
-2.0518340796	-0.5867755293
-1.9538535539	-0.6048181189
-1.8403681595	-0.6373418545
-1.7217713872	-0.6553690099
-1.5980312243	-0.6697691263
-1.4897532462	-0.6841808184
-1.35570496	-0.6985732177
-1.1649406539	-0.7201695338
-1.0000000106	-0.7236692405
-0.907258914	-0.7127302453
-0.819671879	-0.7017951087
-0.7166653429	-0.6763556747
-0.6240096138	-0.6364312362
-0.5261571392	-0.6109956608
-0.4387088264	-0.5529591787
-0.3461598066	-0.476802936
-0.2639615939	-0.3861616888
-0.1664079055	-0.2592770617
-0.0740616335	-0.1142803911
-0.0076670756	0.0922910539
0.0844444359	0.3169976937
0.1715406079	0.4945991295
0.2948219206	0.635995771
0.3821955369	0.719394516
0.4747658985	0.7883043979
0.5570494788	0.8499602018
0.6445618172	0.8862576013
0.742371608	0.9261858984
0.8505428767	0.9480060105
0.9278431303	0.9516870692
0.9999999932	0.9517410889
1.1340269376	0.9445950505
1.2319541086	0.944668363
1.324737889	0.9411146365
1.4227077438	0.9266952273
1.5310284056	0.8977908136
1.6186794662	0.8869868677
1.7218247245	0.8653249562
1.8610377433	0.8473132351
1.9538535364	0.8328899673
2.0724716506	0.8076164511
2.2013765461	0.7895970128
2.2993570718	0.7715544232
2.4179538441	0.7535272678
2.5468694106	0.7318846491
1.4726698239	0.9517410889


==> PLOT/azimuthalVelNonCavZC05/Exp_smooth.dat <==
-1.7231687887	-0.8445454545
-1.6226908005	-0.8518181818
-1.5222128124	-0.8663636364
-1.3882421615	-0.8881818182
-1.2877641734	-0.9027272727
-1.1537935225	-0.91
-1	-0.93
-0.9025985522	-0.8809090909
-0.802120564	-0.8518181818
-0.6848962445	-0.8009090909
-0.6011645877	-0.7645454545
-0.5006865996	-0.7063636364
-0.4671939369	-0.6481818182
-0.3499696174	-0.5681818182
-0.2829842919	-0.4590909091
-0.2662379606	-0.4009090909
-0.2327452979	-0.35
-0.1992526352	-0.2190909091
-0.1490136411	-0.1536363636
-0.1155209784	-0.0663636364
-0.0485356529	0.0572727273
-0.0317893216	0.1881818182
0.0351960038	0.2754545455
0.0519423352	0.3627272727
0.1021813293	0.5009090909
0.135673992	0.5881818182
0.2026593174	0.6972727273
0.2026593174	0.7772727273
0.2528983115	0.8427272727
0.2863909742	0.9154545455
0.3533762996	0.9809090909
0.3868689623	1.0172727273
0.4538542878	1.0536363636
0.5040932819	1.1118181818
0.5878249386	1.1481818182
0.6380639327	1.1918181818
0.7050492581	1.2209090909
0.8222735776	1.2354545455
0.9227515658	1.25
1	1.257275
1.1572002048	1.2572727273
1.2576781929	1.2427272727
1.3414098497	1.2281818182
1.4418878379	1.1990909091
1.542365826	1.1772727273
1.6428438141	1.1481818182


==> texFiles/Plot/axial/Exp_s100Sparse.dat <==
-1.0851939933	1.1313405797
-0.8647901985	1.1408514493
-0.7215277318	1.1630434783
-0.6691818305	1.169384058
-0.6223460241	1.1788949275
-0.5452046959	1.1931612319
-0.4901037472	1.191576087
-0.4542881306	1.2042572464
-0.3991871819	1.2105978261
-0.3578614703	1.2185235507
-0.3137807113	1.2105978261
-0.2696999524	1.2105978261
-0.2283742408	1.1995018116
-0.178783387	1.1884057971
-0.134702628	1.1725543478
-0.0961319639	1.1567028986
0.0443754553	1.0980525362
0.270289345	1.0045289855


==> texFiles/Plot/axial/Exp_s40.dat <==
-0.9088981711	1.2454710145
-0.6800323622	1.3057065217
-0.5879278293	1.3278985507
-0.4874501571	1.3627717391
-0.4455844603	1.3754528986
-0.3925545777	1.3770380435
-0.3311515558	1.3802083333
-0.264166441	1.3833786232
-0.2055544655	1.3738677536
-0.1692708617	1.3564311594
-0.1190320256	1.3405797101
-0.0715842359	1.3294836957
-0.0269274927	1.3168025362
0.0121471576	1.2581521739
0.2465950595	1.1360960145
0.4642966827	1.0536684783


==> texFiles/Plot/axial/Exp_smooth.dat <==
-1.6647263273	1.4594655797
-1.5882185781	1.475317029
-1.5162112848	1.4895833333
-1.4442039915	1.5101902174
-1.3811976099	1.5355525362
-1.3181912282	1.5561594203
-1.2731866699	1.5862771739
-1.2326825674	1.6116394928
-1.1561748183	1.6370018116
-1.0796670691	1.6655344203
-1.0121602317	1.7067481884
-0.9446533942	1.7463768116
-0.8726461009	1.7780797101
-0.8006388076	1.7986865942
-0.7151301468	1.8288043478
-0.6431228534	1.8700181159
-0.5711155601	1.8985507246
-0.4811064435	1.9191576087
-0.3820964152	1.9033061594
-0.3415923127	1.8795289855
-0.2560836519	1.8335597826
-0.2110790936	1.803442029
-0.1570736236	1.759057971
-0.1075686094	1.7210144928
-0.0265604045	1.6829710145
0.0364459772	1.6433423913
0.1039528146	1.5735960145
0.1849610196	1.540307971
0.2614687688	1.5070199275
0.3244751504	1.4578804348
0.3964824437	1.4214221014
0.4864915604	1.3754528986
0.6350066028	1.3025362319


==> texFiles/Plot/axial/Num_geoRough.dat <==
3.4190333151	0.940248
3.2803659203	0.939568
3.2003618241	0.938881
3.1603563626	0.938268
3.120357728	0.936601
3.0803590934	0.935014
3.0403536319	0.934681
3.0003549973	0.93557
2.9603563626	0.938049
2.9203509011	0.942571
2.8803522665	0.949341
2.840346805	0.957753
2.8003481704	0.966728
2.7603495358	0.975274
2.7203440743	0.982532
2.6803454397	0.988028
2.640346805	0.991843
2.6003413435	0.994361
2.5603427089	0.996006
2.5203372474	0.997269
2.4803386128	0.998735
2.4403399782	1.00106
2.4003345167	1.00475
2.360335882	1.00976
2.3203372474	1.01517
2.2803317859	1.01935
2.2403331513	1.02072
2.2003276898	1.01878
2.1603290552	1.01478
2.1203304205	1.01128
2.080324959	1.01089
2.0403263244	1.01442
2.0003276898	1.01949
1.9603222283	1.02137
1.9203235937	1.01598
1.8803181322	1.00252
1.8403194975	0.985887
1.8003208629	0.974505
1.7603154014	0.973973
1.7203167668	0.984861
1.6803181322	1.00452
1.6403126707	1.02796
1.600314036	1.0494
1.5603085745	1.06515
1.5203099399	1.07453
1.4803113053	1.07921
1.4403058438	1.08147
1.4003072092	1.08283
1.3603085745	1.08382
1.3203031131	1.08433
1.2803044784	1.08414
1.2402990169	1.08319
1.2003003823	1.08172
1.1603017477	1.08028
1.1202962862	1.07964
1.0802976516	1.08065
1.0402921901	1.08392
1.0002935554	1.08961
0.9602949208	1.09736
0.9202894593	1.1064
0.8802908247	1.11595
0.8402921901	1.12542
0.8002867286	1.13462
0.7602880939	1.14373
0.7202894593	1.15311
0.6802839978	1.16309
0.6402853632	1.17392
0.6002799017	1.18574
0.5602812671	1.19863
0.5202826324	1.21264
0.4802771709	1.22781
0.4402785363	1.24413
0.4002730748	1.26161
0.3602744402	1.28045
0.3202758056	1.30119
0.2802703441	1.32461
0.2402717094	1.35134
0.2002730748	1.38123
0.1602676133	1.41307
0.1202689787	1.44522
0.0802703441	1.47667
0.0402648826	1.50748
0.000266248	1.53774
-0.0397392135	1.56625
-0.0797378482	1.59067
-0.1197364828	1.60909
-0.1597419443	1.62114
-0.1997405789	1.62583
-0.2397460404	1.62111
-0.279744675	1.60461
-0.3197433097	1.57542
-0.3597487712	1.53693
-0.3997474058	1.49505
-0.4397460404	1.45571
-0.4797515019	1.42256
-0.5197501365	1.396
-0.5597487712	1.37394
-0.5997542327	1.3534
-0.6397528673	1.33209
-0.6797583288	1.3093
-0.7197569634	1.28585
-0.759755598	1.26358
-0.7997610595	1.24454
-0.8397596942	1.23021
-0.8797651557	1.2211
-0.9197637903	1.2166
-0.9597624249	1.21531
-0.9997678864	1.21548
-1.039766521	1.21545
-1.0797678864	1.21402
-1.1197685691	1.2106
-1.1597699345	1.2052
-1.1997712998	1.19825
-1.2397726652	1.19048
-1.2797740306	1.18262
-1.3197747133	1.17537
-1.3597760786	1.1692
-1.399777444	1.16441
-1.4397781267	1.16106
-1.4797794921	1.1591
-1.5197808575	1.15836
-1.5597822228	1.15863
-1.5997835882	1.15967
-1.6397844074	1.16125
-1.679785568	1.16315
-1.7197867286	1.16518
-1.7597878891	1.16715
-1.7997890497	1.16893
-1.8397904151	1.17042
-1.8797917804	1.17153
-1.9197924631	1.17226
-1.9597938285	1.17261
-1.9997945112	1.17262
-2.0397965593	1.17239
-2.0797979246	1.17206
-2.1197986073	1.17185
-2.1597999727	1.17204
-2.1998006554	1.17316
-2.2398027034	1.17623
-2.2798033861	1.18276
-2.3198047515	1.19366
-2.3598054342	1.2069
-2.3998088476	1.21625
-2.4398074823	1.21642
-2.4798061169	1.20594
-2.5198115784	1.18698
-2.559810213	1.16603
-2.5998156745	1.14953
-2.6398143091	1.14075
-2.6798129437	1.13832
-2.7198184052	1.13825
-2.7598170399	1.13791
-2.7998225014	1.13651
-2.839821136	1.13441
-2.8798197706	1.13224
-2.9198252321	1.13037
-2.9598238667	1.1289
-2.9998225014	1.12786
-3.0398279629	1.12703
-3.0798265975	1.12558
-3.1198252321	1.12208
-3.1598306936	1.11523
-3.1998293282	1.10502
-3.2398347897	1.09328
-3.2798334244	1.08389
-3.319832059	1.07999
-3.3598375205	1.08121
-3.3998361551	1.08736
-3.4398416166	1.09719
-3.4798402512	1.10643
-3.5198388859	1.11082
-3.599842982	1.11082
-3.7491807755	1.10324


==> texFiles/Plot/axial/Num_smooth.dat <==
-8.6991606287	0.965073
-8.4545327603	0.970652
-8.2727103471	0.978041
-8.0908879338	0.987443
-7.9090655206	0.994984
-7.8181620716	0.999055
-7.7272586226	1.00214
-7.6363396584	1.00416
-7.5454362093	1.00497
-7.4545172451	1.00481
-7.3636137961	1.00359
-7.2727103471	1.00137
-7.1817913829	0.99824
-7.0908879338	0.994251
-6.9999844848	0.989502
-6.9090655206	0.984113
-6.8181620716	0.978198
-6.7272431074	0.971884
-6.6363396584	0.965305
-6.5454362093	0.958592
-6.4545172451	0.951883
-6.3636137961	0.945334
-6.2727103471	0.939114
-6.1817913829	0.933403
-6.0908879338	0.92838
-5.9999689696	0.924222
-5.9090655206	0.921118
-5.8181620716	0.919282
-5.7272431074	0.918953
-5.6363396584	0.920387
-5.5454362093	0.923809
-5.4545172451	0.929323
-5.3636137961	0.936812
-5.2726948319	0.945871
-5.1817913829	0.955873
-5.0908879338	0.966174
-4.9999689696	0.97638
-4.9090655206	0.986482
-4.8181620716	0.996668
-4.7272431074	1.00677
-4.6363396584	1.01551
-4.5454206941	1.02008
-4.4545172451	1.01679
-4.3636137961	1.00293
-4.2726948319	0.97913
-4.1817913829	0.950558
-4.0908879338	0.925309
-3.9999689696	0.909853
-3.9090655206	0.904737
-3.8181465564	0.904935
-3.7272431074	0.904614
-3.6363396584	0.90114
-3.5454206941	0.895116
-3.4545172451	0.888279
-3.3636137961	0.88218
-3.2726948319	0.878427
-3.1817913829	0.879339
-3.0908724187	0.887573
-2.9999689696	0.904532
-2.9090655206	0.928932
-2.8181465564	0.956857
-2.7272431074	0.983072
-2.6363241432	1.00286
-2.5454206941	1.01402
-2.4545172451	1.01818
-2.3635982809	1.0208
-2.2726948319	1.02972
-2.1817913829	1.05165
-2.0908724187	1.08602
-1.9999689696	1.11971
-1.9090655206	1.13134
-1.8181465564	1.10855
-1.7272431074	1.06348
-1.6363241432	1.02686
-1.5454206941	1.02415
-1.4545172451	1.05926
-1.3635982809	1.11871
-1.2726948319	1.18555
-1.1817913829	1.24928
-1.0908724187	1.30784
-0.9999689696	1.36371
-0.9090500054	1.41903
-0.8181465564	1.47402
-0.7272431074	1.52851
-0.6363241432	1.58322
-0.5454206941	1.63898
-0.4545172451	1.69505
-0.3635982809	1.74841
-0.2726948319	1.79454
-0.1817758677	1.82879
-0.0908724187	1.84748
3.10303632103853E-05	1.84879
0.0909499946	1.8337
0.1818534436	1.80651
0.2727568926	1.77279
0.3636758568	1.73606
0.4545793059	1.69833
0.5454982701	1.66244
0.6364017191	1.62864
0.7273051681	1.5902
0.8182241323	1.53975
0.9091275813	1.48029
1.0000310304	1.42476
1.0909499946	1.38464
1.1818534436	1.36116
1.2727724078	1.34719
1.3636758568	1.33537
1.4545855119	1.32349
1.5454936155	1.31305
1.6364032706	1.30496
1.7273129257	1.29824
1.8182210293	1.29204
1.9091306844	1.28722
2.0000403395	1.28561
2.0909499946	1.28842
2.1818596497	1.29583
2.2727677532	1.30745
2.3636774083	1.32221
2.4545870634	1.33681
2.545495167	1.34545
2.6364048221	1.34264
2.7273144772	1.32691
2.8182233566	1.30175
2.909133322	1.2736
3.0000425116	1.24923
3.0909517012	1.23364
3.1818612012	1.22866
3.2727693048	1.2337
3.3636789599	1.24823
3.454588615	1.27162
3.5454982701	1.29788
3.6364063736	1.31205
3.7273160287	1.29911
3.8182256838	1.25861
3.9091353389	1.20352
4.0000434425	1.14888
4.0909530976	1.10703
4.1818627527	1.08588
4.2727724078	1.08589
4.3636820629	1.09837
4.4545901665	1.11002
4.5454982701	1.11338
4.6364017191	1.11293
4.7273206833	1.11753
4.8182241323	1.12852
4.9091430965	1.13924
5.0000465455	1.14291
5.0909499946	1.13681
5.1818689588	1.12137
5.2727724078	1.09881
5.3636758568	1.07325
5.454594821	1.05092
5.5454982701	1.03858
5.6364172343	1.0389
5.7273206833	1.04644
5.8182241323	1.05086
5.9091430965	1.04626
6.0000465455	1.03557
6.0909655098	1.02498
6.1818689588	1.01804
6.2727724078	1.01557
6.363691372	1.01727
6.454594821	1.02213
6.5454982701	1.02863
6.6364172343	1.03501
6.7273206833	1.03966
6.8182241323	1.04212
6.9091430965	1.04335
7.0000465455	1.04696
7.1818689588	1.05671
7.5454982701	1.0823
7.5917800568	1.08379


==> texFiles/Plot/azimuthalVel/Exp_s100Sparse.dat <==
-2.4452320845	-0.5362246383
-2.3230773932	-0.5542479351
-2.2213362391	-0.5505475837
-2.0940623636	-0.5794365632
-1.9973877273	-0.5829864311
-1.9108987931	-0.5829208357
-1.8142136235	-0.5900938841
-1.7225844384	-0.6081403322
-1.6309973865	-0.6116940587
-1.5444873857	-0.6188748242
-1.4477916828	-0.6296710529
-1.3663692663	-0.6368556769
-1.2645754458	-0.6512712275
-1.1679113428	-0.6511979151
-1.0865310596	-0.6438898174
-0.9999999921	-0.6583169437
-0.8982693714	-0.6509934118
-0.7914300997	-0.6509123822
-0.7303896206	-0.6472428992
-0.6389395016	-0.6036952802
-0.5424228649	-0.5528974419
-0.4408818436	-0.4803566625
-0.3545719754	-0.418697
-0.2734866246	-0.3099398507
-0.1772438537	-0.1649393215
-0.0912921178	0.0199084751
0.0047399871	0.2373726127
0.1009300915	0.4004890439
0.1768646582	0.5309814172
0.2630375934	0.6397424251
0.3595015636	0.7086561655
0.4559444673	0.7848162668
0.5321107666	0.8355986709
0.6490620072	0.8574265001
0.7253441728	0.8683539196
0.8117909738	0.8829122367
0.9033464258	0.8902280515
0.9999999955	0.8939245444
1.1119373848	0.8903862521
1.1933703346	0.8795784477
1.2798908687	0.8687745018
1.3664430028	0.8471010147
1.4529635369	0.8362970688
1.5598238752	0.8291317376
1.6514319937	0.8183316503
1.7532047476	0.8111624605
1.8753173057	0.8076318853
2.0076576991	0.7859931252
2.1552292456	0.7752354819
2.2824925879	0.7499696828


==> texFiles/Plot/azimuthalVel/Exp_s40.dat <==
-2.2787408427	-0.5434671406
-2.1704308519	-0.5687483739
-2.0518340796	-0.5867755293
-1.9538535539	-0.6048181189
-1.8403681595	-0.6373418545
-1.7217713872	-0.6553690099
-1.5980312243	-0.6697691263
-1.4897532462	-0.6841808184
-1.35570496	-0.6985732177
-1.1649406539	-0.7201695338
-1.0000000106	-0.7236692405
-0.907258914	-0.7127302453
-0.819671879	-0.7017951087
-0.7166653429	-0.6763556747
-0.6240096138	-0.6364312362
-0.5261571392	-0.6109956608
-0.4387088264	-0.5529591787
-0.3461598066	-0.476802936
-0.2639615939	-0.3861616888
-0.1664079055	-0.2592770617
-0.0740616335	-0.1142803911
-0.0076670756	0.0922910539
0.0844444359	0.3169976937
0.1715406079	0.4945991295
0.2948219206	0.635995771
0.3821955369	0.719394516
0.4747658985	0.7883043979
0.5570494788	0.8499602018
0.6445618172	0.8862576013
0.742371608	0.9261858984
0.8505428767	0.9480060105
0.9278431303	0.9516870692
0.9999999932	0.9517410889
1.1340269376	0.9445950505
1.2319541086	0.944668363
1.324737889	0.9411146365
1.4227077438	0.9266952273
1.5310284056	0.8977908136
1.6186794662	0.8869868677
1.7218247245	0.8653249562
1.8610377433	0.8473132351
1.9538535364	0.8328899673
2.0724716506	0.8076164511
2.2013765461	0.7895970128
2.2993570718	0.7715544232
2.4179538441	0.7535272678
2.5468694106	0.7318846491
1.4726698239	0.9517410889


==> texFiles/Plot/azimuthalVel/Exp_smooth.dat <==
-1.7231687887	-0.8445454545
-1.6226908005	-0.8518181818
-1.5222128124	-0.8663636364
-1.3882421615	-0.8881818182
-1.2877641734	-0.9027272727
-1.1537935225	-0.91
-1	-0.93
-0.9025985522	-0.8809090909
-0.802120564	-0.8518181818
-0.6848962445	-0.8009090909
-0.6011645877	-0.7645454545
-0.5006865996	-0.7063636364
-0.4671939369	-0.6481818182
-0.3499696174	-0.5681818182
-0.2829842919	-0.4590909091
-0.2662379606	-0.4009090909
-0.2327452979	-0.35
-0.1992526352	-0.2190909091
-0.1490136411	-0.1536363636
-0.1155209784	-0.0663636364
-0.0485356529	0.0572727273
-0.0317893216	0.1881818182
0.0351960038	0.2754545455
0.0519423352	0.3627272727
0.1021813293	0.5009090909
0.135673992	0.5881818182
0.2026593174	0.6972727273
0.2026593174	0.7772727273
0.2528983115	0.8427272727
0.2863909742	0.9154545455
0.3533762996	0.9809090909
0.3868689623	1.0172727273
0.4538542878	1.0536363636
0.5040932819	1.1118181818
0.5878249386	1.1481818182
0.6380639327	1.1918181818
0.7050492581	1.2209090909
0.8222735776	1.2354545455
0.9227515658	1.25
1	1.257275
1.1572002048	1.2572727273
1.2576781929	1.2427272727
1.3414098497	1.2281818182
1.4418878379	1.1990909091
1.542365826	1.1772727273
1.6428438141	1.1481818182


==> texFiles/Plot/azimuthalVel/Num_geoRough.dat <==
3.4190333151	0.618091
3.2803659203	0.62117
3.2003618241	0.623657
3.1603563626	0.626139
3.120357728	0.628247
3.0803590934	0.632195
3.0403536319	0.63904
3.0003549973	0.647422
2.9603563626	0.655991
2.9203509011	0.664647
2.8803522665	0.673556
2.840346805	0.682353
2.8003481704	0.690056
2.7603495358	0.695818
2.7203440743	0.699615
2.6803454397	0.702157
2.640346805	0.704246
2.6003413435	0.706462
2.5603427089	0.709305
2.5203372474	0.71325
2.4803386128	0.718703
2.4403399782	0.725947
2.4003345167	0.735063
2.360335882	0.745898
2.3203372474	0.758041
2.2803317859	0.770802
2.2403331513	0.78324
2.2003276898	0.794231
2.1603290552	0.802707
2.1203304205	0.808109
2.080324959	0.810955
2.0403263244	0.813188
2.0003276898	0.817587
1.9603222283	0.826271
1.9203235937	0.83926
1.8803181322	0.853978
1.8403194975	0.866232
1.8003208629	0.872568
1.7603154014	0.872475
1.7203167668	0.867817
1.6803181322	0.862253
1.6403126707	0.859885
1.600314036	0.86328
1.5603085745	0.87343
1.5203099399	0.889268
1.4803113053	0.908188
1.4403058438	0.927449
1.4003072092	0.945102
1.3603085745	0.960404
1.3203031131	0.973598
1.2803044784	0.985372
1.2402990169	0.996342
1.2003003823	1.00676
1.1603017477	1.01648
1.1202962862	1.02505
1.0802976516	1.03189
1.0402921901	1.03652
1.0002935554	1.03858
0.9602949208	1.03795
0.9202894593	1.03477
0.8802908247	1.02941
0.8402921901	1.02244
0.8002867286	1.01454
0.7602880939	1.0063
0.7202894593	0.998109
0.6802839978	0.990045
0.6402853632	0.981847
0.6002799017	0.973028
0.5602812671	0.963019
0.5202826324	0.951326
0.4802771709	0.9376
0.4402785363	0.921606
0.4002730748	0.903104
0.3602744402	0.881699
0.3202758056	0.856692
0.2802703441	0.826909
0.2402717094	0.790515
0.2002730748	0.744968
0.1602676133	0.687524
0.1202689787	0.616553
0.0802703441	0.533147
0.0402648826	0.441646
0.000266248	0.34809
-0.0397392135	0.257408
-0.0797378482	0.171473
-0.1197364828	0.08936
-0.1597419443	0.00901043
-0.1997405789	-0.0712764
-0.2397460404	-0.151201
-0.279744675	-0.228746
-0.3197433097	-0.302231
-0.3597487712	-0.370789
-0.3997474058	-0.433778
-0.4397460404	-0.490342
-0.4797515019	-0.539552
-0.5197501365	-0.580853
-0.5597487712	-0.614463
-0.5997542327	-0.641513
-0.6397528673	-0.663795
-0.6797583288	-0.683187
-0.7197569634	-0.70103
-0.759755598	-0.717761
-0.7997610595	-0.732985
-0.8397596942	-0.745877
-0.8797651557	-0.755674
-0.9197637903	-0.762034
-0.9597624249	-0.765167
-0.9997678864	-0.765738
-1.039766521	-0.764629
-1.0797678864	-0.762674
-1.1197685691	-0.760442
-1.1597699345	-0.758167
-1.1997712998	-0.755792
-1.2397726652	-0.753086
-1.2797740306	-0.749777
-1.3197747133	-0.745648
-1.3597760786	-0.740583
-1.399777444	-0.734568
-1.4397781267	-0.727663
-1.4797794921	-0.719976
-1.5197808575	-0.711625
-1.5597822228	-0.702728
-1.5997835882	-0.693386
-1.6397844074	-0.683692
-1.679785568	-0.673732
-1.7197867286	-0.663592
-1.7597878891	-0.653361
-1.7997890497	-0.643133
-1.8397904151	-0.633
-1.8797917804	-0.623055
-1.9197924631	-0.613379
-1.9597938285	-0.604037
-1.9997945112	-0.59508
-2.0397965593	-0.586537
-2.0797979246	-0.57843
-2.1197986073	-0.57078
-2.1597999727	-0.563633
-2.1998006554	-0.557058
-2.2398027034	-0.551104
-2.2798033861	-0.545741
-2.3198047515	-0.540863
-2.3598054342	-0.536425
-2.3998088476	-0.532622
-2.4398074823	-0.529737
-2.4798061169	-0.527829
-2.5198115784	-0.526492
-2.559810213	-0.52485
-2.5998156745	-0.521926
-2.6398143091	-0.516962
-2.6798129437	-0.509714
-2.7198184052	-0.500373
-2.7598170399	-0.489263
-2.7998225014	-0.476873
-2.839821136	-0.463945
-2.8798197706	-0.451558
-2.9198252321	-0.440896
-2.9598238667	-0.43254
-2.9998225014	-0.425799
-3.0398279629	-0.418922
-3.0798265975	-0.410334
-3.1198252321	-0.400002
-3.1598306936	-0.389689
-3.1998293282	-0.381812
-3.2398347897	-0.377839
-3.2798334244	-0.377665
-3.319832059	-0.380071
-3.3598375205	-0.383271
-3.3998361551	-0.385891
-3.4398416166	-0.386762
-3.4798402512	-0.385805
-3.5198388859	-0.382831
-3.599842982	-0.377224
-3.7491807755	-0.358929


==> texFiles/Plot/azimuthalVel/Num_smooth.dat <==
8.6991606287	0.579676
8.4545327603	0.581284
8.2727103471	0.583491
8.0908879338	0.589548
7.9090655206	0.595892
7.8181620716	0.600401
7.7272586226	0.604751
7.6363396584	0.609826
7.5454362093	0.615704
7.4545172451	0.621755
7.3636137961	0.628133
7.2727103471	0.634762
7.1817913829	0.64167
7.0908879338	0.648833
6.9999844848	0.656093
6.9090655206	0.663307
6.8181620716	0.670427
6.7272431074	0.67741
6.6363396584	0.68423
6.5454362093	0.690876
6.4545172451	0.697337
6.3636137961	0.703609
6.2727103471	0.709708
6.1817913829	0.715675
6.0908879338	0.721567
5.9999689696	0.727458
5.9090655206	0.73344
5.8181620716	0.739631
5.7272431074	0.746194
5.6363396584	0.75333
5.5454362093	0.761275
5.4545172451	0.770261
5.3636137961	0.780476
5.2726948319	0.792031
5.1817913829	0.804973
5.0908879338	0.819295
4.9999689696	0.834896
4.9090655206	0.851455
4.8181620716	0.868348
4.7272431074	0.88479
4.6363396584	0.900214
4.5454206941	0.914613
4.4545172451	0.928328
4.3636137961	0.941055
4.2726948319	0.95078
4.1817913829	0.954306
4.0908879338	0.950233
3.9999689696	0.941944
3.9090655206	0.936212
3.8181465564	0.937624
3.7272431074	0.944974
3.6363396584	0.953165
3.5454206941	0.957417
3.4545172451	0.955736
3.3636137961	0.94912
3.2726948319	0.940633
3.1817913829	0.933951
3.0908724187	0.93162
2.9999689696	0.933694
2.9090655206	0.937901
2.8181465564	0.941643
2.7272431074	0.944216
2.6363241432	0.947227
2.5454206941	0.95322
2.4545172451	0.964083
2.3635982809	0.980387
2.2726948319	1.00181
2.1817913829	1.0279
2.0908724187	1.05762
1.9999689696	1.08752
1.9090655206	1.10164
1.8181465564	1.11879
1.7272431074	1.12788
1.6363241432	1.13604
1.5454206941	1.14272
1.4545172451	1.1524
1.3635982809	1.16367
1.2726948319	1.17525
1.1817913829	1.18622
1.0908724187	1.19575
0.9999689696	1.20224
0.9090500054	1.20184
0.8181465564	1.18821
0.7272431074	1.15479
0.6363241432	1.09784
0.5454206941	1.0175
0.4545172451	0.916518
0.3635982809	0.798254
0.2726948319	0.665351
0.1817758677	0.51954
0.0908724187	0.362421
-3.10303632103853E-05	0.196456
-0.0909499946	0.0250301
-0.1818534436	-0.149196
-0.2727568926	-0.325908
-0.3636758568	-0.501536
-0.4545793059	-0.663137
-0.5454982701	-0.794302
-0.6364017191	-0.885469
-0.7273051681	-0.938351
-0.8182241323	-0.963027
-0.9091275813	-0.971296
-1.0000310304	-0.971643
-1.0909499946	-0.968368
-1.1818534436	-0.963333
-1.2727724078	-0.957302
-1.3636758568	-0.94976
-1.4545855119	-0.938657
-1.5454936155	-0.921755
-1.6364032706	-0.89876
-1.7273129257	-0.871786
-1.8182210293	-0.843619
-1.9091306844	-0.815816
-2.0000403395	-0.788345
-2.0909499946	-0.76066
-2.1818596497	-0.733208
-2.2727677532	-0.70808
-2.3636774083	-0.68773
-2.4545870634	-0.672743
-2.545495167	-0.661534
-2.6364048221	-0.652525
-2.7273144772	-0.645544
-2.8182233566	-0.640497
-2.909133322	-0.635487
-3.0000425116	-0.626876
-3.0909517012	-0.611341
-3.1818612012	-0.588529
-3.2727693048	-0.562425
-3.3636789599	-0.538695
-3.454588615	-0.517822
-3.5454982701	-0.495423
-3.6364063736	-0.476297
-3.7273160287	-0.473638
-3.8182256838	-0.486254
-3.9091353389	-0.499137
-4.0000434425	-0.504904
-4.0909530976	-0.506194
-4.1818627527	-0.505319
-4.2727724078	-0.500451
-4.3636820629	-0.488144
-4.4545901665	-0.468191
-4.5454982701	-0.448183
-4.6364017191	-0.441383
-4.7273206833	-0.454615
-4.8182241323	-0.481034
-4.9091430965	-0.509062
-5.0000465455	-0.532061
-5.0909499946	-0.54841
-5.1818689588	-0.558878
-5.2727724078	-0.565089
-5.3636758568	-0.568794
-5.454594821	-0.57168
-5.5454982701	-0.575038
-5.6364172343	-0.578205
-5.7273206833	-0.577007
-5.8182241323	-0.566629
-5.9091430965	-0.548072
-6.0000465455	-0.528249
-6.0909655098	-0.512
-6.1818689588	-0.498843
-6.2727724078	-0.48742
-6.363691372	-0.477783
-6.454594821	-0.470024
-6.5454982701	-0.463665
-6.6364172343	-0.458015
-6.7273206833	-0.45219
-6.8182241323	-0.444751
-6.9091430965	-0.436621
-7.0000465455	-0.427326
-7.1818689588	-0.411089
-7.5454982701	-0.384598
-7.5917800568	-0.382167

